The Thousand-Pulsar-Array programme on MeerKAT XVII: Discovery of beating radio emission variability in PSR J1514-4834

We present a comprehensive analysis of the complex subpulse modulation patterns in PSR J1514-4834 (B1510-48) using L-band data from the Thousand-Pulsar-Array (TPA) programme, complemented with further MeerKAT UHF-band data. We demonstrate that periodic drifting subpulses and rapid amplitude modulation with a period of about 2 pulse periods coexist. It is established that these two periodic emission patterns interfere in the form of a beat system, giving rise to multiple spectral features. We develop a new methodology which confirms the expected correlations in the complex phase of the beat features in a 2D Fourier Transform of the data. Therefore, a relatively simple beat system can explain the complex single-pulse behaviour of this pulsar. The simultaneous coexistence of multiple subpulse modulation periodicities is rare in the population and points to poorly understood intricate dynamics within pulsar magnetospheres. A comparison with PSR B0943+10 is made, for which the coexistence of multiple periodicities has been argued to be a natural consequence of a rotating carousel. However, our observations of PSR J1514-4834 require a different explanation, involving time-delayed interactions between separate regions of the magnetosphere. The developed phase correlation methodology opens up the route for underlying beat systems in the modulation patterns of more pulsars.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
